Computational modelling and experimental validation of industrial forming processes by cold pressing of aluminum silicate powder

A novel approach to the modelling and simulation of the industrial compaction process of ceramic powders is proposed, based on a combination of: (i) continuum mechanics modelling of the constitutive response of the material; (ii) finite element discretization and computer implementation of the mechanical model; (iii) parametric identification by a multi-objective optimization of simulated experimental tests. The capabilities of the proposed approach are highlighted through computer simulations of realistic industrial compaction processes, namely, the forming of an axisymmetric tablet and of a three-dimensional ceramic tile. The presented methods and the pointed out results pave the way for the introduction of so-called virtual prototyping into the industrial practice of ceramic forming processes.

==> MCB55-30-experiment.txt <==
0	0
0.094	0.00480002
0.194	-0.00710221
0.294	-0.00108457
0.394	0.0262713
0.494	0.0660738
0.594	0.108617
0.694	0.150561
0.794	0.195801
0.894	0.25197
0.994	0.325963
1.094	0.42153
1.194	0.540535
1.294	0.687617
1.394	0.876512
1.494	1.13571
1.594	1.51234
1.694	2.07682
1.794	2.93744
1.894	4.28459
1.9845	6.23447
2.0045	6.80914
2.0245	7.4527
2.0445	8.17525
2.0645	8.98848
2.0845	9.90586
2.1045	10.9429
2.1245	12.1173
2.1445	13.4494
2.1645	14.9627
2.1845	16.6835
2.2045	18.6421
2.2245	20.873
2.2333	21.2791
2.23313	22.8859
2.23213	21.1717
2.23113	19.5578
2.23013	18.0414
2.22913	16.6193
2.22813	15.2883
2.22713	14.0454
2.22613	12.8873
2.22513	11.8105
2.22413	10.8117
2.22313	9.8876
2.22227	9.15185
2.21227	3.70983
2.20227	1.79715
2.19227	0.870383
2.18227	-0.0841284
2.17227	0.176207
2.17227	0



==> MCB55-30-simulation.txt <==
0	0
9.31883E-016	0.0631938
9.31883E-016	0.0631938
0.367794	0.27318
0.789569	0.483223
1.11066	0.693252
1.34653	0.903884
1.48644	1.11329
1.56181	1.32415
1.61744	1.5333
1.66281	1.74331
1.7013	1.95397
1.73441	2.16379
1.7634	2.37366
1.789	2.58361
1.81175	2.79358
1.83208	3.00357
1.85032	3.21356
1.86677	3.42355
1.88166	3.63355
1.89521	3.84355
1.90757	4.05355
1.91892	4.26355
1.92937	4.47355
1.93905	4.68356
1.94803	4.89356
1.95642	5.10357
1.96428	5.31358
1.97167	5.52358
1.97866	5.7336
1.98527	5.94361
1.99156	6.15362
1.99757	6.36363
2.00331	6.57364
2.00882	6.78365
2.01413	6.99367
2.01925	7.20368
2.02419	7.41369
2.02899	7.62371
2.03364	7.83372
2.03817	8.04373
2.04258	8.25375
2.04688	8.46376
2.05108	8.67378
2.05519	8.88379
2.05922	9.09381
2.06316	9.30382
2.06703	9.51383
2.07082	9.72385
2.07455	9.93386
2.07822	10.1439
2.08183	10.3539
2.08538	10.5639
2.08888	10.7739
2.09232	10.9839
2.09572	11.1939
2.09906	11.404
2.10237	11.614
2.10562	11.824
2.10884	12.034
2.11201	12.244
2.11514	12.454
2.11824	12.664
2.12129	12.8741
2.12431	13.0841
2.12729	13.2941
2.13024	13.5041
2.13315	13.7141
2.13603	13.9241
2.13888	14.1341
2.14169	14.3442
2.14447	14.5542
2.14723	14.7642
2.14995	14.9742
2.15264	15.1842
2.1553	15.3942
2.15793	15.6042
2.16053	15.8143
2.16311	16.0243
2.16565	16.2343
2.16817	16.4443
2.17067	16.6543
2.17314	16.8643
2.17558	17.0743
2.17799	17.2844
2.18038	17.4944
2.18275	17.7044
2.18509	17.9144
2.18741	18.1244
2.1897	18.3344
2.19197	18.5444
2.19422	18.7545
2.19644	18.9645
2.19864	19.1745
2.20082	19.3845
2.20298	19.5945
2.20512	19.8045
2.20723	20.0145
2.20932	20.2246
2.2114	20.4346
2.21345	20.6446
2.21548	20.8546
2.21749	21.0646
2.21749	21.0646
2.21731	20.854
2.21712	20.6433
2.21684	20.3274
2.21642	19.8534
2.2158	19.1425
2.21486	18.0761
2.21344	16.4765
2.21159	14.37
2.20973	12.2636
2.20787	10.1571
2.20601	8.05063
2.20415	5.94417
2.20209	3.8379
2.19789	1.73156
2.19335	7.28192E-005
2.19335	7.28192E-005
2.19362	1.63406E-006
2.19389	7.18635E-014
2.19416	1.50099E-011
2.19444	6.03705E-011
2.19471	9.00292E-011
2.19498	1.19489E-010
2.19525	1.48764E-010
2.19552	1.77535E-010
2.1958	2.0619E-010
2.19607	2.34497E-010


==> MCB55-45-experiment.txt <==
0	0
0.092	0.00781527
0.192	-0.0101145
0.292	-0.0058191
0.392	0.0254375
0.492	0.0707842
0.592	0.116024
0.692	0.156083
0.792	0.196466
0.892	0.248218
0.992	0.321123
1.092	0.419542
1.192	0.543359
1.292	0.693972
1.392	0.882891
1.492	1.13948
1.592	1.51536
1.692	2.08711
1.792	2.96708
1.892	4.34511
1.992	6.60294
2.0384	8.15317
2.0584	8.96348
2.0784	9.87865
2.0984	10.9149
2.1184	12.0911
2.1384	13.4287
2.1584	14.9529
2.1784	16.6921
2.1984	18.6791
2.2184	20.9515
2.2384	23.5517
2.2584	26.5284
2.2784	29.9366
2.29337	31.9205
2.29329	34.2817
2.29229	31.8211
2.29129	29.5058
2.29029	27.3305
2.28929	25.2899
2.28829	23.3788
2.28729	21.5917
2.28629	19.9236
2.28529	18.369
2.28429	16.9228
2.28329	15.5797
2.28293	15.1205
2.27293	6.53281
2.26293	3.00587
2.25293	1.23213
2.24293	-0.118255
2.23293	0.225859
2.23293	0

==> MCB55-45-simulation.txt <==
0	0
9.31883E-016	0.0631938
9.31883E-016	0.0631938
0.589727	0.378531
1.11109	0.693872
1.17072	0.741348
1.25226	0.812158
1.36046	0.918703
1.47068	1.07875
1.55903	1.31765
1.64664	1.67695
1.73893	2.21573
1.8156	2.84646
1.87022	3.47707
1.91057	4.10767
1.94162	4.73832
1.96651	5.36899
1.98729	6.00174
2.00508	6.6315
2.02083	7.26156
2.03509	7.89197
2.04822	8.52252
2.06046	9.15313
2.072	9.78377
2.08295	10.4144
2.09339	11.0451
2.10339	11.6758
2.113	12.3064
2.12225	12.9371
2.13117	13.5678
2.13978	14.1984
2.1481	14.8291
2.15615	15.4598
2.16394	16.0905
2.17148	16.7211
2.17879	17.3518
2.18587	17.9825
2.19273	18.6132
2.19939	19.2438
2.20584	19.8745
2.21211	20.5052
2.21819	21.1359
2.22409	21.7665
2.22982	22.3972
2.23539	23.0279
2.2408	23.6586
2.24606	24.2892
2.25118	24.9199
2.25615	25.5506
2.26099	26.1813
2.26569	26.8119
2.27027	27.4426
2.27473	28.0733
2.27907	28.704
2.2833	29.3346
2.28742	29.9653
2.29144	30.596
2.29535	31.2267
2.29761	31.5969
2.29761	31.5969
2.29746	31.281
2.29732	30.965
2.29711	30.491
2.29679	29.7801
2.29631	28.7137
2.2956	27.1141
2.29452	24.7147
2.2931	21.555
2.29169	18.3953
2.29027	15.2356
2.28886	12.0759
2.28744	8.91626
2.28549	5.75966
2.28221	2.59707
2.27865	0.00011194
2.27865	0.00011194
2.27885	1.15419E-006
2.27904	1.92693E-013
2.27923	4.54344E-012
2.27943	2.03736E-011
2.27962	3.01779E-011
2.27981	3.9924E-011
2.28	5.01194E-011
2.2802	6.00127E-011
2.28039	6.90472E-011
2.28058	7.94106E-011


==> MCB55-60-experiment.txt <==
0	0
0.059	0.0269818
0.159	0.0114543
0.259	-0.0157399
0.359	-0.00959414
0.459	0.032868
0.559	0.0893994
0.659	0.138709
0.759	0.175665
0.859	0.211568
0.959	0.264506
1.059	0.347963
1.159	0.464838
1.259	0.610424
1.359	0.783327
1.459	0.999461
1.559	1.30258
1.659	1.76718
1.759	2.49725
1.859	3.63959
1.959	5.45368
2.059	8.51447
2.09038	9.91175
2.11038	10.9596
2.13038	12.1544
2.15038	13.521
2.17038	15.0883
2.19038	16.8898
2.21038	18.9643
2.23038	21.3568
2.25038	24.119
2.27038	27.3102
2.29038	30.9986
2.31038	35.2616
2.33038	40.1877
2.34262	42.5703
2.34238	44.0511
2.34138	40.8294
2.34038	37.8098
2.33938	34.9842
2.33838	32.3445
2.33738	29.8825
2.33638	27.5903
2.33538	25.4597
2.33438	23.4827
2.33338	21.6515
2.32721	13.1044
2.31721	6.07117
2.30721	2.62063
2.29721	0.111738
2.28721	0.241856
2.28721	0


==> MCB55-60-simulation.txt <==
0	0
-1.78842E-016	0.0631938
-1.78842E-016	0.0631938
0.609633	0.484006
1.17974	0.904515
1.22312	0.946581
1.3275	1.00975
1.40564	1.10458
1.43654	1.24596
1.48402	1.45926
1.56728	1.77914
1.66244	2.19936
1.73715	2.62003
1.79597	3.04069
1.84311	3.46134
1.8816	3.882
1.91371	4.30433
1.94069	4.72467
1.96381	5.1449
1.9839	5.56531
2.00156	5.9858
2.01727	6.40633
2.03137	6.8269
2.04415	7.24749
2.05583	7.6681
2.06657	8.08872
2.07652	8.50936
2.08578	8.93
2.09446	9.35064
2.10263	9.77129
2.11034	10.1919
2.11764	10.6126
2.12459	11.0333
2.13121	11.4539
2.13754	11.8746
2.14361	12.2952
2.14943	12.7159
2.15503	13.1365
2.16041	13.5572
2.16561	13.9779
2.17063	14.3985
2.17548	14.8192
2.18017	15.2398
2.18472	15.6605
2.18913	16.0812
2.1934	16.5018
2.19755	16.9225
2.20158	17.3431
2.2055	17.7638
2.20932	18.1845
2.21303	18.6051
2.21664	19.0258
2.22017	19.4464
2.2236	19.8671
2.22694	20.2878
2.23021	20.7084
2.23339	21.1291
2.2365	21.5497
2.23954	21.9704
2.2425	22.3911
2.2454	22.8117
2.24824	23.2324
2.25101	23.653
2.25372	24.0737
2.25637	24.4944
2.25896	24.915
2.2615	25.3357
2.26398	25.7563
2.26642	26.177
2.2688	26.5977
2.27114	27.0183
2.27343	27.439
2.27567	27.8596
2.27787	28.2803
2.28002	28.701
2.28214	29.1216
2.28421	29.5423
2.28625	29.9629
2.28825	30.3836
2.29021	30.8043
2.29213	31.2249
2.29402	31.6456
2.29587	32.0662
2.2977	32.4869
2.29949	32.9076
2.30124	33.3282
2.30297	33.7489
2.30467	34.1695
2.30634	34.5902
2.30798	35.0109
2.30959	35.4315
2.31118	35.8522
2.31274	36.2729
2.31427	36.6935
2.31578	37.1142
2.31727	37.5348
2.31873	37.9555
2.32017	38.3761
2.32159	38.7968
2.32298	39.2175
2.32435	39.6381
2.3257	40.0588
2.32703	40.4795
2.32834	40.9001
2.32963	41.3208
2.3309	41.7414
2.33206	42.1292
2.33206	42.1292
2.33194	41.7079
2.33181	41.2866
2.33163	40.6547
2.33135	39.7068
2.33094	38.2849
2.33031	36.1521
2.32938	32.953
2.32815	28.74
2.32692	24.5271
2.32569	20.3142
2.32446	16.1013
2.32323	11.8883
2.32166	7.67788
2.31921	3.46283
2.31632	0.000852212
2.31632	0.000852212
2.31658	4.09096E-009
2.31683	-7.7092E-012
2.31709	1.42179E-014
2.31734	6.35562E-013
2.3176	-4.51944E-014
2.31786	-3.59194E-013
2.31811	1.72189E-013
2.31837	-2.55399E-013
2.31862	2.18562E-013
2.31888	-4.70717E-014


==> MCB55-80-experiment.txt <==
0	0
0.048	0.0508644
0.148	0.0293569
0.248	-0.0274239
0.348	-0.031969
0.448	0.0274532
0.548	0.11142
0.648	0.176991
0.748	0.20896
0.848	0.224415
0.948	0.257177
1.048	0.335689
1.148	0.467671
1.248	0.63976
1.348	0.832864
1.448	1.0467
1.548	1.32225
1.648	1.75126
1.748	2.46999
1.848	3.65243
1.948	5.5488
2.048	8.6609
2.11906	12.2281
2.13906	13.5559
2.15906	15.0735
2.17906	16.8141
2.19906	18.8169
2.21906	21.1279
2.23906	23.8005
2.25906	26.897
2.27906	30.4891
2.29906	34.6602
2.31906	39.5058
2.33906	45.1355
2.35906	51.6748
2.37498	56.7129
2.37438	54.905
2.37338	51.1014
2.37238	47.5247
2.37138	44.1664
2.37038	41.0181
2.36938	38.0712
2.36838	35.3173
2.36738	32.7477
2.36638	30.3539
2.36538	28.1274
2.35738	15.3287
2.34738	7.53204
2.33738	3.29639
2.32738	0.106578
2.31738	0.449366
2.31738	0


==> MCB55-80-simulation.txt <==
0	0
-1.78842E-016	0.0631938
-1.78842E-016	0.0631938
0.828099	0.624285
1.39899	1.18537
1.55721	1.7467
1.57089	1.80246
1.59124	1.88674
1.62049	2.01299
1.661	2.20243
1.71413	2.48699
1.77887	2.91249
1.84427	3.4736
1.89395	4.03468
1.93298	4.59576
1.96453	5.15685
1.99076	5.7202
2.01285	6.28068
2.03191	6.84114
2.04863	7.4019
2.0635	7.96278
2.0769	8.52373
2.08909	9.08473
2.10028	9.64575
2.11064	10.2068
2.12028	10.7679
2.12931	11.3289
2.1378	11.89
2.14582	12.4511
2.15341	13.0122
2.16064	13.5732
2.16752	14.1343
2.17409	14.6954
2.18037	15.2565
2.18639	15.8176
2.19218	16.3787
2.19773	16.9398
2.20308	17.5009
2.20823	18.062
2.2132	18.623
2.21799	19.1841
2.22262	19.7452
2.2271	20.3063
2.23143	20.8674
2.23562	21.4285
2.23968	21.9896
2.24362	22.5507
2.24744	23.1118
2.25114	23.6729
2.25474	24.234
2.25823	24.795
2.26163	25.3561
2.26493	25.9172
2.26813	26.4783
2.27126	27.0394
2.2743	27.6005
2.27726	28.1616
2.28014	28.7227
2.28295	29.2838
2.28569	29.8449
2.28836	30.406
2.29096	30.967
2.2935	31.5281
2.29598	32.0892
2.2984	32.6503
2.30076	33.2114
2.30307	33.7725
2.30533	34.3336
2.30753	34.8947
2.30969	35.4558
2.3118	36.0169
2.31386	36.578
2.31588	37.139
2.31785	37.7001
2.31978	38.2612
2.32167	38.8223
2.32353	39.3834
2.32534	39.9445
2.32712	40.5056
2.32886	41.0667
2.33056	41.6278
2.33224	42.1889
2.33388	42.75
2.33549	43.311
2.33706	43.8721
2.33861	44.4332
2.34013	44.9943
2.34162	45.5554
2.34308	46.1165
2.34452	46.6776
2.34593	47.2387
2.34731	47.7998
2.34867	48.3609
2.35001	48.922
2.35132	49.4831
2.35261	50.0441
2.35388	50.6052
2.35512	51.1663
2.35635	51.7274
2.35755	52.2885
2.35873	52.8496
2.3599	53.4107
2.36104	53.9718
2.36217	54.5329
2.36328	55.094
2.36437	55.655
2.36536	56.1723
2.36536	56.1723
2.36525	55.6106
2.36514	55.0489
2.36498	54.2063
2.36474	52.9424
2.36437	51.0466
2.36382	48.2029
2.36299	43.9373
2.3619	38.32
2.36082	32.7028
2.35973	27.0856
2.35864	21.4684
2.35755	15.8511
2.35611	10.2384
2.35392	4.61703
2.35133	0.00123904
2.35133	0.00123904
2.35155	2.74733E-009
2.35177	-5.59869E-012
2.35199	-2.71169E-013
2.35221	5.33311E-013
2.35243	-4.75373E-013
2.35265	-1.23082E-013
2.35288	3.00488E-013
2.3531	-3.26955E-013
2.35332	3.96759E-013
2.35354	-3.16342E-013


==> MCB75-30-experiment.txt <==
0   	0
0.015	0.019582
0.115	0.0122562
0.215	-0.0056102
0.315	-0.00620046
0.415	0.0156178
0.515	0.0493852
0.615	0.082999
0.715	0.111888
0.815	0.140451
0.915	0.177752
1.015	0.231477
1.115	0.303994
1.215	0.392769
1.315	0.495212
1.415	0.615897
1.515	0.772953
1.615	1.00087
1.715	1.34992
1.815	1.88839
1.915	2.72414
2.015	4.07647
2.07475	5.31882
2.09475	5.84504
2.11475	6.44206
2.13475	7.1216
2.15475	7.89731
2.17475	8.78505
2.19475	9.80318
2.21475	10.973
2.23475	12.3188
2.25475	13.8689
2.27475	15.6553
2.29475	17.7148
2.31475	20.0892
2.32744	21.2919
2.32669	20.9527
2.32569	19.1358
2.32469	17.4564
2.32369	15.9061
2.32269	14.4766
2.32169	13.1603
2.32069	11.9497
2.31969	10.8378
2.31091	4.35276
2.30091	1.22545
2.29091	0.0000247955
2.28091	0

==> MCB75-30-simulation.txt <==
0	0
-1.40625E-016	0.0631938
-1.40625E-016	0.0631938
0.626741	0.273209
1.09382	0.483443
1.36106	0.693242
1.52909	0.903687
1.64248	1.11337
1.724	1.3233
1.78516	1.5333
1.83263	1.74331
1.8705	1.95332
1.90155	2.16449
1.9272	2.37428
1.94888	2.58399
1.96751	2.79383
1.98372	3.00372
1.998	3.21365
2.01073	3.4236
2.02219	3.63356
2.03262	3.84354
2.0422	4.05353
2.05107	4.26353
2.05934	4.47353
2.06711	4.68353
2.07445	4.89354
2.08144	5.10355
2.0881	5.31356
2.0945	5.52357
2.10066	5.73358
2.10661	5.9436
2.11238	6.15361
2.11797	6.36362
2.12342	6.57364
2.12873	6.78365
2.13391	6.99366
2.13898	7.20368
2.14394	7.41369
2.1488	7.62371
2.15356	7.83372
2.15823	8.04373
2.16282	8.25375
2.16732	8.46376
2.17175	8.67378
2.1761	8.88379
2.18038	9.0938
2.18458	9.30382
2.18872	9.51383
2.19279	9.72385
2.1968	9.93386
2.20074	10.1439
2.20463	10.3539
2.20845	10.5639
2.21221	10.7739
2.21592	10.9839
2.21957	11.1939
2.22317	11.404
2.22671	11.614
2.2302	11.824
2.23363	12.034
2.23702	12.244
2.24036	12.454
2.24364	12.664
2.24688	12.8741
2.25007	13.0841
2.25322	13.2941
2.25632	13.5041
2.25938	13.7141
2.26239	13.9241
2.26536	14.1341
2.26829	14.3442
2.27117	14.5542
2.27402	14.7642
2.27683	14.9742
2.27959	15.1842
2.28232	15.3942
2.28501	15.6042
2.28766	15.8143
2.29028	16.0243
2.29286	16.2343
2.29541	16.4443
2.29792	16.6543
2.3004	16.8643
2.30284	17.0743
2.30525	17.2844
2.30763	17.4944
2.30998	17.7044
2.3123	17.9144
2.31458	18.1244
2.31684	18.3344
2.31907	18.5444
2.32127	18.7545
2.32344	18.9645
2.32558	19.1745
2.32769	19.3845
2.32978	19.5945
2.33184	19.8045
2.33388	20.0145
2.33589	20.2246
2.33788	20.4346
2.33984	20.6446
2.34177	20.8546
2.34369	21.0646
2.34369	21.0646
2.34353	20.854
2.34337	20.6433
2.34312	20.3274
2.34276	19.8534
2.34222	19.1425
2.34141	18.0761
2.34019	16.4765
2.33859	14.37
2.33699	12.2636
2.33538	10.1571
2.33378	8.05063
2.33218	5.94417
2.33057	3.83771
2.32897	1.73125
2.32765	6.91259E-009
2.32765	6.91259E-009
2.328	1.27135E-007
2.32834	8.58724E-014
2.32869	1.6922E-013
2.32903	8.56957E-013
2.32938	1.64915E-012
2.32973	1.81254E-012
2.33007	2.60712E-012
2.33042	2.72925E-012
2.33076	3.39793E-012
2.33111	3.85978E-012


==> MCB75-45-experiment.txt <==
0   	0
0.014	0.0364804
0.114	0.025412
0.214	-0.017367
0.314	-0.0320648
0.414	-0.0041086
0.514	0.0458801
0.614	0.0901901
0.714	0.115071
0.814	0.126626
0.914	0.143771
1.014	0.185369
1.114	0.259353
1.214	0.359462
1.314	0.471353
1.414	0.585663
1.514	0.712239
1.614	0.888581
1.714	1.17782
1.814	1.65847
1.914	2.42103
2.014	3.60678
2.114	5.55247
2.1509	6.60934
2.1709	7.29703
2.1909	8.08473
2.2109	8.99087
2.2309	10.0372
2.2509	11.2491
2.2709	12.6566
2.2909	14.2942
2.3109	16.2023
2.3309	18.4275
2.3509	21.0232
2.3709	24.0512
2.3909	27.5817
2.41626	31.9363
2.41591	35.4153
2.41491	32.1789
2.41391	29.2461
2.41291	26.5921
2.41191	24.1936
2.41091	22.0285
2.40991	20.0762
2.40891	18.3173
2.40791	16.7337
2.40691	15.3085
2.40017	8.75448
2.39017	4.0518
2.38017	1.23292
2.37017	-0.238647
2.36017	0

==> MCB75-45-simulation.txt <==
0	0
-1.40625E-016	0.0631938
-1.40625E-016	0.0631938
0.892764	0.378564
1.36181	0.693877
1.66637	1.16689
1.81123	1.63988
1.89495	2.11289
1.96369	2.74356
2.00819	3.37464
2.04029	4.00494
2.06555	4.63559
2.08682	5.26787
2.10543	5.8976
2.12233	6.52788
2.13796	7.15842
2.1526	7.78904
2.16642	8.41969
2.17953	9.05035
2.19199	9.68102
2.20387	10.3117
2.21521	10.9424
2.22604	11.573
2.23639	12.2037
2.24629	12.8344
2.25576	13.4651
2.26483	14.0957
2.27352	14.7264
2.28185	15.3571
2.28984	15.9878
2.2975	16.6184
2.30486	17.2491
2.31193	17.8798
2.31872	18.5104
2.32525	19.1411
2.33153	19.7718
2.33758	20.4025
2.34341	21.0331
2.34902	21.6638
2.35444	22.2945
2.35966	22.9252
2.3647	23.5558
2.36957	24.1865
2.37427	24.8172
2.37882	25.4479
2.38322	26.0785
2.38747	26.7092
2.39159	27.3399
2.39559	27.9706
2.39945	28.6012
2.4032	29.2319
2.40683	29.8626
2.41036	30.4932
2.41378	31.1239
2.41629	31.5969
2.41629	31.5969
2.41615	31.281
2.41601	30.965
2.4158	30.491
2.41549	29.7801
2.41502	28.7137
2.41432	27.1141
2.41326	24.7147
2.41187	21.555
2.41049	18.3953
2.4091	15.2356
2.40771	12.0759
2.40632	8.91626
2.40493	5.75656
2.40354	2.59687
2.4024	0.000000003
2.4024	0.000000003
2.4027	1.05272E-007
2.403	1.97975E-013
2.4033	2.19257E-013
2.4036	4.60662E-013
2.4039	7.4527E-013
2.4042	7.00076E-013
2.4045	1.11068E-012
2.4048	1.46361E-012
2.4051	1.60424E-012
2.4054	1.67404E-012


==> MCB75-60-experiment.txt <==
0   	0
0.016	0.0470571
0.116	0.0369345
0.216	-0.0197418
0.316	-0.0447693
0.416	-0.0162679
0.516	0.0413295
0.616	0.0923425
0.716	0.117415
0.816	0.122422
0.916	0.130699
1.016	0.167066
1.116	0.243374
1.216	0.352953
1.316	0.47675
1.416	0.598771
1.516	0.724091
1.616	0.890723
1.716	1.16856
1.816	1.64593
1.916	2.41843
2.016	3.6176
2.116	5.54908
2.19079	7.93765
2.21079	8.8069
2.23079	9.81007
2.25079	10.9725
2.27079	12.3239
2.29079	13.8992
2.31079	15.7392
2.33079	17.8911
2.35079	20.4099
2.37079	23.3589
2.39079	26.8106
2.41079	30.8486
2.43079	35.568
2.45079	41.0772
2.45846	42.5667
2.45808	43.7156
2.45708	40.8984
2.45608	38.205
2.45508	35.6358
2.45408	33.1907
2.45308	30.8693
2.45208	28.6705
2.45108	26.5928
2.45008	24.6343
2.44908	22.7928
2.44808	21.0656
2.44621	18.1232
2.43621	8.00613
2.42621	3.93537
2.41621	1.7054
2.40621	-0.427903
2.39621	0

==> MCB75-60-simulation.txt <==
0	0
-1.40625E-016	0.0631938
-1.40625E-016	0.0631938
1.09232	0.483887
1.53009	0.904585
1.72515	1.3252
1.87162	1.95617
1.96845	2.79817
2.02288	3.63881
2.05988	4.48024
2.08855	5.32145
2.11282	6.16458
2.13429	7.00478
2.1539	7.84572
2.17208	8.68692
2.18904	9.5282
2.20494	10.3695
2.21989	11.2108
2.23395	12.0521
2.2472	12.8934
2.25969	13.7347
2.27149	14.5761
2.28263	15.4174
2.29317	16.2587
2.30315	17.1
2.3126	17.9413
2.32157	18.7826
2.33008	19.624
2.33817	20.4653
2.34587	21.3066
2.3532	22.1479
2.36018	22.9892
2.36684	23.8305
2.37321	24.6719
2.37929	25.5132
2.3851	26.3545
2.39067	27.1958
2.396	28.0371
2.40112	28.8785
2.40602	29.7198
2.41074	30.5611
2.41527	31.4024
2.41962	32.2437
2.42382	33.0851
2.42785	33.9264
2.43174	34.7677
2.4355	35.609
2.43912	36.4503
2.44261	37.2917
2.44599	38.133
2.44925	38.9743
2.45241	39.8156
2.45546	40.6569
2.45842	41.4983
2.46057	42.1292
2.46057	42.1292
2.46044	41.7079
2.46031	41.2866
2.46012	40.6547
2.45983	39.7068
2.45939	38.2849
2.45873	36.1521
2.45774	32.953
2.45644	28.74
2.45514	24.5271
2.45383	20.3142
2.45253	16.1013
2.45123	11.8883
2.44993	7.67542
2.44863	3.4625
2.44756	1.77663E-009
2.44756	1.77663E-009
2.44784	9.34062E-008
2.44811	-6.13582E-013
2.44839	4.69882E-013
2.44867	-2.01044E-013
2.44895	8.63808E-013
2.44923	2.95147E-013
2.44951	3.70132E-013
2.44979	1.17418E-012
2.45007	6.80431E-013
2.45035	1.19756E-012


==> MCB75-80-experiment.txt <==
0   	0
0.077	0.0896962
0.177	-0.0350819
0.277	-0.104149
0.377	-0.0599494
0.477	0.0518237
0.577	0.151944
0.677	0.18873
0.777	0.163653
0.877	0.121495
0.977	0.119454
1.077	0.194109
1.177	0.342331
1.277	0.524726
1.377	0.690551
1.477	0.813894
1.577	0.924778
1.677	1.11839
1.777	1.53339
1.877	2.30894
1.977	3.56184
2.077	5.47351
2.177	8.64292
2.19233	9.33045
2.21233	10.3483
2.23233	11.5301
2.25233	12.9106
2.27233	14.5313
2.29233	16.4416
2.31233	18.6997
2.33233	21.3742
2.35233	24.5452
2.37233	28.306
2.39233	32.7649
2.41233	38.0467
2.43233	44.2952
2.45233	51.675
2.46413	56.7426
2.46399	56.4229
2.46299	51.6882
2.46199	47.4293
2.46099	43.5969
2.45999	40.1478
2.45899	37.0422
2.45799	34.2418
2.45699	31.7137
2.45599	29.4277
2.45499	27.3553
2.45399	25.4719
2.45299	23.756
2.45199	22.186
2.45099	20.7452
2.44529	14.3085
2.43529	7.02527
2.42529	2.79028
2.41529	1.20947
2.40529	0.751221
2.39529	-0.494873
2.38529	0

==> MCB75-80-simulation.txt <==
0	0
-1.40625E-016	0.0631938
-1.40625E-016	0.0631938
1.28598	0.624287
1.67405	1.18539
1.834	1.74673
1.92003	2.3076
1.97397	2.86947
2.01136	3.42983
2.03963	3.99084
2.06245	4.55192
2.08191	5.11416
2.09905	5.67462
2.11465	6.23542
2.12911	6.7964
2.14267	7.35745
2.15549	7.91852
2.16769	8.4796
2.17933	9.04068
2.19045	9.60177
2.20112	10.1629
2.21134	10.7239
2.22115	11.285
2.23057	11.8461
2.23963	12.4072
2.24833	12.9683
2.2567	13.5294
2.26476	14.0905
2.27251	14.6516
2.27997	15.2127
2.28716	15.7738
2.29409	16.3349
2.30077	16.8959
2.30722	17.457
2.31344	18.0181
2.31944	18.5792
2.32524	19.1403
2.33084	19.7014
2.33626	20.2625
2.34149	20.8236
2.34656	21.3847
2.35147	21.9458
2.35621	22.5068
2.36082	23.0679
2.36527	23.629
2.3696	24.1901
2.37379	24.7512
2.37786	25.3123
2.3818	25.8734
2.38564	26.4345
2.38936	26.9956
2.39298	27.5567
2.3965	28.1178
2.39992	28.6788
2.40325	29.2399
2.40648	29.801
2.40964	30.3621
2.41271	30.9232
2.4157	31.4843
2.41861	32.0454
2.42145	32.6065
2.42422	33.1676
2.42692	33.7287
2.42955	34.2898
2.43212	34.8508
2.43463	35.4119
2.43708	35.973
2.43947	36.5341
2.4418	37.0952
2.44409	37.6563
2.44632	38.2174
2.4485	38.7785
2.45063	39.3396
2.45272	39.9007
2.45476	40.4618
2.45676	41.0228
2.45871	41.5839
2.46063	42.145
2.4625	42.7061
2.46433	43.2672
2.46613	43.8283
2.46789	44.3894
2.46962	44.9505
2.47131	45.5116
2.47297	46.0727
2.4746	46.6338
2.47619	47.1949
2.47775	47.7559
2.47929	48.317
2.4808	48.8781
2.48227	49.4392
2.48372	50.0003
2.48515	50.5614
2.48655	51.1225
2.48792	51.6836
2.48927	52.2447
2.4906	52.8058
2.4919	53.3669
2.49318	53.9279
2.49443	54.489
2.49567	55.0501
2.49689	55.6112
2.49808	56.1723
2.49808	56.1723
2.49796	55.6106
2.49783	55.0489
2.49764	54.2063
2.49736	52.9424
2.49694	51.0466
2.4963	48.2029
2.49535	43.9373
2.49409	38.32
2.49284	32.7028
2.49158	27.0856
2.49033	21.4684
2.48907	15.8511
2.48782	10.2339
2.48656	4.61666
2.48553	1.12146E-009
2.48553	1.12146E-009
2.4858	8.37651E-008
2.48606	-3.56849E-013
2.48633	4.34083E-013
2.48659	4.15738E-013
2.48686	-2.09547E-013
2.48712	4.44029E-013
2.48739	3.71994E-013
2.48766	7.47475E-013
2.48792	2.55829E-014
2.48819	9.93182E-013


==> TCB55-15-experiment.txt <==
0	-0.209815
0.00245847	5.23685
0.00509734	9.04293
0.00794266	11.6794
0.0108569	13.7752
0.0137897	15.2977
0.0167725	16.4763
0.0198258	17.4759
0.0229013	18.284
0.0259936	18.9697
0.0290287	19.6846
0.0321471	20.1777
0.0352032	20.7259
0.0382839	21.1694
0.0414078	21.5592
0.044526	22.0213
0.0476579	22.3538
0.050794	22.6753
0.0538916	22.9628
0.0570365	23.2363
0.0601774	23.5379
0.0632755	23.7471
0.0663783	23.9182
0.0695195	24.1668
0.0726664	24.3847
0.075781	24.5393
0.0788823	24.7153
0.0820425	24.8599
0.0851448	25.0261
0.0883048	25.1532
0.0914572	25.3286
0.0946198	25.4104
0.0977855	25.4824
0.100943	25.591
0.104078	25.6458
0.107201	25.6506
0.110309	25.7626
0.113475	25.8498
0.116631	25.8677
0.119764	25.9356
0.122948	25.8911
0.126069	25.8982
0.129186	25.9364
0.132356	25.9922
0.135532	25.9993
0.138703	26.0405
0.141872	25.9639
0.145004	26.0197
0.148133	25.9676


==> TCB55-15-simulation.txt <==
0	1.24455E-012
0.00245847	18.7376
0.00509734	18.8863
0.00794266	19.0408
0.0108569	19.1935
0.0137897	19.3434
0.0167725	19.4921
0.0198258	19.6386
0.0229013	19.7822
0.0259936	19.9228
0.0290287	20.057
0.0321471	20.1901
0.0352032	20.3165
0.0382839	20.4405
0.0414078	20.5627
0.044526	20.681
0.0476579	20.7956
0.050794	20.907
0.0538916	21.0139
0.0570365	21.1194
0.0601774	21.221
0.0632755	21.3179
0.0663783	21.4123
0.0695195	21.5051
0.0726664	21.5952
0.075781	21.681
0.0788823	21.764
0.0820425	21.8461
0.0851448	21.9243
0.0883048	22.0013
0.0914572	22.0754
0.0946198	22.1475
0.0977855	22.2175
0.100943	22.2852
0.104078	22.3499
0.107201	22.4123
0.110309	22.4725
0.113475	22.5321
0.116631	22.5896
0.119764	22.6444
0.122948	22.6985
0.126069	22.7498
0.129186	22.7996
0.132356	22.8484
0.135532	22.8956
0.138703	22.9413
0.141872	22.9855
0.145004	23.0279
0.148133	23.0685


==> TCB55-20-experiment.txt <==
0	1.2596
0.00299309	8.92682
0.00653756	12.6752
0.0103153	15.1826
0.0142234	16.7453
0.0180467	18.6467
0.021933	19.9494
0.0258475	21.0284
0.0297702	22.0609
0.0337587	22.862
0.0377634	23.7188
0.0417294	24.418
0.0457669	25.0031
0.0497629	25.4755
0.0537212	26.2283
0.0577986	26.535
0.0617854	27.0622
0.0658124	27.2862
0.0698515	27.8586
0.0738738	28.3083
0.0779225	28.6028
0.0819373	28.907
0.0860193	29.1447
0.090093	29.4223
0.0941165	29.6441
0.098146	29.8678
0.102163	30.127
0.106251	30.3063
0.110358	30.3521
0.114379	30.5797
0.118453	30.5892
0.122501	30.6547
0.126568	30.7751
0.130679	30.7812
0.13478	30.8472
0.138824	30.8972
0.142856	31.012
0.146912	31.0034
0.15097	30.9717
0.15508	30.9169
0.159157	30.7365
0.16318	30.9073
0.167301	30.4391
0.171347	30.8479
0.175466	30.6219
0.179546	30.5588
0.183641	30.6355
0.187775	30.4631
0.19183	30.4094
0.195901	30.2529
0.199956	30.2808
0.204039	30.0617
0.208107	29.9088
0.212183	29.7347
0.216236	29.7023


==> TCB55-20-simulation.txt <==
0	4.36409E-014
0.00299309	17.479
0.00653756	18.0409
0.0103153	18.6094
0.0142234	19.1745
0.0180467	19.7066
0.021933	20.2273
0.0258475	20.7319
0.0297702	21.2184
0.0337587	21.694
0.0377634	22.1529
0.0417294	22.5898
0.0457669	23.017
0.0497629	23.4231
0.0537212	23.8095
0.0577986	24.1915
0.0617854	24.5499
0.0658124	24.8974
0.0698515	25.2315
0.0738738	25.5504
0.0779225	25.8581
0.0819373	26.1505
0.0860193	26.4351
0.090093	26.707
0.0941165	26.964
0.098146	27.2104
0.102163	27.4453
0.106251	27.6739
0.110358	27.8934
0.114379	28.0987
0.118453	28.2975
0.122501	28.4861
0.126568	28.6671
0.130679	28.8417
0.13478	29.0078
0.138824	29.164
0.142856	29.3126
0.146912	29.4553
0.15097	29.5914
0.15508	29.7228
0.159157	29.8469
0.16318	29.9637
0.167301	30.0777
0.171347	30.1842
0.175466	30.2875
0.179546	30.3848
0.183641	30.4778
0.187775	30.5672
0.19183	30.6506
0.195901	30.7302
0.199956	30.8058
0.204039	30.8781
0.208107	30.9466
0.212183	31.012
0.216236	31.0738


==> TCB55-30-experiment.txt <==
0	-0.213887
0.00236968	6.56603
0.00521696	9.69881
0.00815269	11.9689
0.0111214	13.9925
0.0141793	15.7668
0.0172427	17.3599
0.0202943	18.88
0.0233482	20.247
0.0264126	21.5167
0.0295368	22.7458
0.0326592	23.8801
0.0357996	24.9391
0.038946	25.9483
0.0420898	26.9612
0.045228	27.8014
0.0483351	28.6722
0.0514454	29.5076
0.0546192	30.2792
0.057796	31.0186
0.0609564	31.7647
0.0641088	32.3575
0.0672849	33.0798
0.0704172	33.7021
0.0735649	34.2049
0.0767561	34.8008
0.0799608	35.2932
0.0831567	35.7175
0.086323	36.2071
0.0894745	36.6749
0.0926888	37.0969
0.0958685	37.3533
0.0990832	37.7873
0.102321	38.0244
0.105539	38.4393
0.108749	38.7321
0.111957	38.9792
0.115137	39.2741
0.118348	39.3073
0.121568	39.7593
0.12482	39.7911
0.128029	40.0157
0.131238	40.0946
0.134494	40.2758
0.137688	40.5248
0.14095	40.5937
0.144221	40.6103
0.147491	40.6539
0.150716	40.813
0.153999	40.7846
0.157275	40.8599
0.160503	40.8281
0.163734	40.7659
0.167019	40.7569
0.170297	40.897
0.173566	40.7931
0.176817	40.9276
0.18006	40.6613
0.183293	40.7408
0.186575	40.7866
0.189868	40.6926
0.193124	40.5317
0.196367	40.4852
0.199666	40.3076
0.20291	40.2229
0.206214	40.1493


==> TCB55-30-simulation.txt <==
0	2.03444E-012
0.00236968	12.1838
0.00521696	13.5058
0.00815269	14.7904
0.0111214	16.0284
0.0141793	17.2447
0.0172427	18.4152
0.0202943	19.5377
0.0233482	20.6208
0.0264126	21.6698
0.0295368	22.7032
0.0326592	23.698
0.0357996	24.6644
0.038946	25.6004
0.0420898	26.505
0.045228	27.3784
0.0483351	28.2141
0.0514454	29.0207
0.0546192	29.8165
0.057796	30.5862
0.0609564	31.3262
0.0641088	32.0391
0.0672849	32.7297
0.0704172	33.3868
0.0735649	34.0241
0.0767561	34.6474
0.0799608	35.2505
0.0831567	35.8273
0.086323	36.377
0.0894745	36.9037
0.0926888	37.4206
0.0958685	37.9122
0.0990832	38.3879
0.102321	38.8472
0.105539	39.2855
0.108749	39.705
0.111957	40.107
0.115137	40.4868
0.118348	40.8545
0.121568	41.2079
0.12482	41.5495
0.128029	41.8714
0.131238	42.1779
0.134494	42.4754
0.137688	42.7544
0.14095	43.0267
0.144221	43.2862
0.147491	43.5332
0.150716	43.7658
0.153999	43.9918
0.157275	44.2062
0.160503	44.4068
0.163734	44.5982
0.167019	44.7837
0.170297	44.9601
0.173566	45.1263
0.176817	45.2837
0.18006	45.4334
0.183293	45.5753
0.186575	45.7119
0.189868	45.8418
0.193124	45.964
0.196367	46.0798
0.199666	46.1917
0.20291	46.2955
0.206214	46.3961


==> TCB75-15-experiment.txt <==
0	-0.142107
0.00250162	5.39542
0.00527853	8.96651
0.00820292	11.4201
0.0111561	13.2236
0.0141648	14.5999
0.017221	15.7544
0.020356	16.5669
0.0234853	17.4091
0.0266313	18.1079
0.0297949	18.6792
0.0329213	19.1533
0.0361045	19.6105
0.0393041	19.9417
0.0424921	20.3578
0.0456922	20.6812
0.0489051	20.9069
0.052112	21.1757
0.0552624	21.4542
0.058475	21.6769
0.061638	21.8518
0.064858	21.9321
0.0680617	22.1766
0.0712707	22.3807
0.0744709	22.4355
0.0776915	22.5896
0.080864	22.6857
0.0840836	22.844
0.0872649	22.8727
0.0904889	22.9964
0.093716	22.9767
0.0968979	23.1165
0.100084	23.1085
0.103264	23.1419
0.1065	23.1727
0.109735	23.2076
0.112972	23.2243
0.116211	23.1414
0.119444	23.1651
0.122674	23.21
0.125926	23.1043
0.12913	23.1321
0.132385	23.0131
0.135566	23.0286
0.138738	23.1078
0.141965	23.0429


==> TCB75-15-simulation.txt <==
0	8.7897E-013
0.00250162	4.45634
0.00527853	9.40382
0.00820292	14.6127
0.0111561	19.8748
0.0141648	21.1939
0.017221	21.2482
0.020356	21.2552
0.0234853	21.2619
0.0266313	21.2685
0.0297949	21.2748
0.0329213	21.2808
0.0361045	21.2867
0.0393041	21.2925
0.0424921	21.298
0.0456922	21.3033
0.0489051	21.3085
0.052112	21.3143
0.0552624	21.3202
0.058475	21.3248
0.061638	21.329
0.064858	21.3331
0.0680617	21.337
0.0712707	21.341
0.0744709	21.3453
0.0776915	21.349
0.080864	21.3525
0.0840836	21.3558
0.0872649	21.359
0.0904889	21.3622
0.093716	21.3649
0.0968979	21.3676
0.100084	21.3702
0.103264	21.3731
0.1065	21.3756
0.109735	21.3782
0.112972	21.3807
0.116211	21.383
0.119444	21.3854
0.122674	21.3876
0.125926	21.3899
0.12913	21.3935
0.132385	21.3989
0.135566	21.4028
0.138738	21.4037
0.141965	21.4064


==> TCB75-20-experiment.txt <==
0	-0.221265
0.00283059	5.94607
0.005992	10.074
0.00928173	12.8217
0.0127035	14.9997
0.0162145	16.6182
0.0197646	18.0379
0.023343	19.1544
0.0268683	20.1275
0.0304547	21.0593
0.034071	21.8101
0.0377101	22.5372
0.041305	23.1636
0.0448781	23.7772
0.0485221	24.243
0.0521054	24.748
0.0558128	25.1738
0.0594356	25.5893
0.0631249	25.9223
0.0667952	26.2121
0.0703956	26.5729
0.0740665	26.758
0.0777382	27.0836
0.081417	27.2743
0.0850348	27.5004
0.088723	27.6155
0.0923368	27.8663
0.0960259	27.9695
0.0997038	28.1616
0.103392	28.2648
0.10709	28.309
0.110779	28.4012
0.114477	28.4331
0.118161	28.579
0.121868	28.5226
0.125559	28.6003
0.129254	28.6461
0.132923	28.6273
0.136596	28.6604
0.140304	28.6075
0.143968	28.5864
0.147658	28.5359
0.151364	28.4932
0.155026	28.4503
0.158721	28.3877
0.162369	28.3503
0.166095	28.1636
0.169738	28.1534
0.173412	28.1362
0.177101	27.9999
0.180858	27.9718
0.184506	27.9243
0.188217	27.8316
0.191939	27.6661
0.195654	27.553
0.1993	27.5111
0.203034	27.4028
0.206731	27.2611
0.210374	27.2251
0.214104	27.0924


==> TCB75-20-simulation.txt <==
0	2.06749E-013
0.00283059	5.04242
0.005992	10.6741
0.00928173	16.1431
0.0127035	20.6262
0.0162145	20.9742
0.0197646	21.3169
0.023343	21.6403
0.0268683	21.9529
0.0304547	22.2463
0.034071	22.5388
0.0377101	22.8086
0.041305	23.0735
0.0448781	23.3138
0.0485221	23.5588
0.0521054	23.7776
0.0558128	24.004
0.0594356	24.2057
0.0631249	24.4102
0.0667952	24.5966
0.0703956	24.7779
0.0740665	24.9481
0.0777382	25.1162
0.081417	25.2716
0.0850348	25.422
0.088723	25.5643
0.0923368	25.7009
0.0960259	25.8308
0.0997038	25.9572
0.103392	26.0756
0.10709	26.1911
0.110779	26.2989
0.114477	26.4039
0.118161	26.502
0.121868	26.5977
0.125559	26.6872
0.129254	26.7739
0.132923	26.8549
0.136596	26.9334
0.140304	27.0079
0.143968	27.079
0.147658	27.1467
0.151364	27.2121
0.155026	27.2732
0.158721	27.3325
0.162369	27.388
0.166095	27.4424
0.169738	27.4929
0.173412	27.5416
0.177101	27.5882
0.180858	27.6335
0.184506	27.6754
0.188217	27.7161
0.191939	27.755
0.195654	27.792
0.1993	27.8267
0.203034	27.8605
0.206731	27.8925
0.210374	27.9224
0.214104	27.9521


==> TCB75-30-experiment.txt <==
0	0.327783
0.00207541	6.51308
0.00459374	9.34275
0.00718938	11.5262
0.00979624	13.3361
0.0124126	15.0059
0.0150476	16.5222
0.0177056	17.8671
0.0204243	19.1761
0.0231569	20.3653
0.0258427	21.4814
0.0285831	22.5411
0.0312975	23.5761
0.0340535	24.4654
0.0368207	25.3596
0.0395408	26.1723
0.0422653	26.9351
0.0449959	27.7086
0.0477556	28.3457
0.0505174	28.9601
0.0532703	29.6281
0.0560634	30.1824
0.0588089	30.7513
0.0615831	31.2384
0.0643628	31.8227
0.0671889	32.184
0.0699975	32.6825
0.072755	33.137
0.0755846	33.4631
0.0784077	33.8417
0.081209	34.1871
0.0840173	34.4232
0.0868081	34.7581
0.089657	34.8123
0.0924868	35.125
0.0952664	35.4005
0.0980733	35.4699
0.100925	35.6183
0.103766	35.8553
0.106559	36.0274
0.109363	36.103
0.112172	36.1583
0.115033	36.2483
0.117833	36.3558
0.12069	36.4714
0.123574	36.3761
0.126437	36.4428
0.129248	36.474
0.132061	36.4979
0.134887	36.4139
0.137777	36.2756
0.140578	36.3901
0.143462	36.294
0.146312	36.3147
0.149154	36.2607
0.151983	36.1529
0.154804	36.1116
0.157618	36.1154
0.160453	35.9629
0.163339	35.8686
0.166215	35.8339
0.169081	35.6838
0.171927	35.6214
0.174766	35.4564


==> TCB75-30-simulation.txt <==
0	3.96953E-014
0.00207541	3.69671
0.00459374	8.18396
0.00718938	12.8078
0.00979624	15.2299
0.0124126	16.7547
0.0150476	17.8849
0.0177056	18.9869
0.0204243	20.0487
0.0231569	21.0575
0.0258427	22.0135
0.0285831	22.9188
0.0312975	23.7958
0.0340535	24.6216
0.0368207	25.4251
0.0395408	26.1756
0.0422653	26.8896
0.0449959	27.5846
0.0477556	28.2384
0.0505174	28.8787
0.0532703	29.4771
0.0560634	30.0633
0.0588089	30.6155
0.0615831	31.143
0.0643628	31.6598
0.0671889	32.1473
0.0699975	32.6199
0.072755	33.0608
0.0755846	33.4924
0.0784077	33.9107
0.081209	34.2971
0.0840173	34.6758
0.0868081	35.0312
0.089657	35.3792
0.0924868	35.7131
0.0952664	36.0201
0.0980733	36.3233
0.100925	36.6123
0.103766	36.8898
0.106559	37.1523
0.109363	37.4001
0.112172	37.6425
0.115033	37.8732
0.117833	38.0918
0.12069	38.3051
0.123574	38.5084
0.126437	38.7048
0.129248	38.8849
0.132061	39.0594
0.134887	39.2269
0.137777	39.3888
0.140578	39.5419
0.143462	39.6883
0.146312	39.8286
0.149154	39.9621
0.151983	40.0878
0.154804	40.21
0.157618	40.3231
0.160453	40.434
0.163339	40.5413
0.166215	40.6426
0.169081	40.7407
0.171927	40.8312
0.174766	40.919


==> TEB55-20-experiment-smooth.txt <==
0		0
0.0005	1.5467453061
0.001	2.8380120226
0.0015	3.9650248256
0.002	4.9471725595
0.0025	5.8021134801
0.003	6.5458774938
0.0035	7.1929653924
0.004	7.7564450846
0.0045	8.2480448226
0.005	8.6782434257
0.0055	9.0563574991
0.006	9.3906256496
0.0065	9.6882896961
0.007	9.9556728777
0.0075	10.1982550563
0.008	10.4207449161
0.0085	10.6271491591
0.009	10.8208386964
0.0095	11.0046118353
0.01	11.1807544632
0.0105	11.3510972266
0.011	11.5170697068
0.0115	11.6797515913
0.012	11.8399208413
0.0125	11.9980988554
0.013	12.1545926288
0.0135	12.3095339095
0.014	12.4629153493
0.0145	12.6146236517
0.015	12.7644697157
0.0155	12.9122157754
0.016	13.0575995357
0.0165	13.2003553038
0.017	13.3402321176
0.0175	13.477008869
0.018	13.6105064238
0.0185	13.7405967377
0.019	13.8672089682
0.0195	13.9903325821
0.02	14.1100174602
0.0205	14.2263709965
0.021	14.3395521947
0.0215	14.4497627598
0.022	14.5572351866
0.0225	14.6622178435

==> TEB55-20-experiment.txt <==
0	0.356652
1.56766E-005	0.19905
2.92552E-005	0.267054
4.07148E-005	0.319788
5.00346E-005	0.350885
5.71935E-005	0.328791
6.21706E-005	0.317979
0.000064945	0.35912
6.54956E-005	0.466152
6.38016E-005	0.570119
5.98419E-005	0.653032
5.35957E-005	0.742791
0.000045042	0.832932
3.41597E-005	0.962495
0.000020928	1.06824
5.32593E-006	1.1528
1.26675E-005	1.24594
3.30732E-005	1.39279
5.59122E-005	1.47516
8.12055E-005	1.59529
0.000108974	1.74072
0.000139238	1.8277
0.00017202	1.91413
0.00020734	1.98988
0.000245218	2.15173
0.000285677	2.27014
0.000328736	2.40516
0.000374417	2.53442
0.000422742	2.72667
0.000473729	2.77725
0.000527402	4.15509
0.00058378	4.08522
0.000642885	4.12202
0.000704738	4.20276
0.000769359	4.31201
0.000836769	4.38219
0.00090699	4.46196
0.000980042	4.55496
0.00105595	4.64463
0.00113472	4.75883
0.0012164	4.881
0.00130098	4.97888
0.00138851	5.14405
0.00147899	5.24716
0.00157245	5.34864
0.00166891	5.45339
0.00176838	5.54868
0.0018709	5.64218
0.00197648	5.70901
0.00208515	5.84898
0.00219691	5.9476
0.00231181	6.02409
0.00242984	6.1198
0.00255105	6.20499
0.00267544	6.37854
0.00280304	6.42314
0.00293387	7.88532
0.00306795	7.84756
0.0032053	7.85707
0.00334595	7.92828
0.00348991	7.99617
0.0036372	8.04516
0.00378785	8.14816
0.00394187	8.19645
0.00409929	8.27801
0.00426013	8.35348
0.00442441	8.4838
0.00459215	8.5496
0.00476336	8.65058
0.00493809	8.71449
0.00511633	8.81716
0.00529812	8.8814
0.00548347	8.95056
0.00567241	9.07995
0.00586495	9.13958
0.00606113	9.23496
0.00626095	9.29841
0.00646444	9.38618
0.00667162	9.47543
0.00688251	9.54862
0.00709714	9.52424
0.00731552	10.8562
0.00753767	10.7732
0.00776362	10.7212
0.00799338	10.7463
0.00822699	10.7835
0.00846445	10.8426
0.00870579	10.8698
0.00895102	10.9016
0.00920019	10.9286
0.00945329	11.0017
0.00971035	11.1245
0.0099714	11.188
0.0102365	11.2196
0.0105055	11.2461
0.0107787	11.3568
0.0110559	11.4266
0.0113371	11.5356
0.0116225	11.6601
0.0119121	11.7558
0.0122057	11.8033
0.0125036	13.0687
0.0128056	12.9444
0.0131119	12.9616
0.0134224	13.054
0.0137371	13.0955
0.0140561	13.1431
0.0143795	13.2382
0.0147071	13.3047
0.0150391	13.4476
0.0153754	13.5164
0.0157161	13.5062
0.0160613	13.602
0.0164108	14.8027
0.0167648	14.7118
0.0171233	14.6759
0.0174862	14.7001
0.0178537	14.8843
0.0182257	14.9276
0.0186022	15.0083
0.0189833	15.0546
0.019369	15.1817
0.0197593	15.2157
0.0201543	16.3256
0.0205539	16.1392
0.0209581	16.2044
0.0213671	16.2335
0.0217808	16.3288
0.0221992	16.3797


==> TEB55-20-simulation.txt <==
0	8.3748E-013
1.56766E-005	0.0245653
2.92552E-005	0.0458431
4.07148E-005	0.0638004
5.00346E-005	0.0784045
5.71935E-005	0.0896226
6.21706E-005	0.0974218
0.000064945	0.101769
6.54956E-005	0.102632
6.38016E-005	0.0999775
5.98419E-005	0.0937727
5.35957E-005	0.0839848
0.000045042	0.070581
3.41597E-005	0.0535285
0.000020928	0.0327943
5.32593E-006	0.00834577
1.26675E-005	0.0198501
3.30732E-005	0.051826
5.59122E-005	0.0876148
8.12055E-005	0.127249
0.000108974	0.170763
0.000139238	0.218187
0.00017202	0.269556
0.00020734	0.324901
0.000245218	0.384255
0.000285677	0.447652
0.000328736	0.515125
0.000374417	0.586847
0.000422742	0.662724
0.000473729	0.742783
0.000527402	0.827057
0.00058378	0.915566
0.000642885	1.00825
0.000704738	1.10523
0.000769359	1.20656
0.000836769	1.31226
0.00090699	1.42237
0.000980042	1.53688
0.00105595	1.65579
0.00113472	1.77921
0.0012164	1.90716
0.00130098	2.03967
0.00138851	2.17679
0.00147899	2.31854
0.00157245	2.46515
0.00166891	2.61653
0.00176838	2.77266
0.0018709	2.93355
0.00197648	3.09926
0.00208515	3.2698
0.00219691	3.44521
0.00231181	3.62553
0.00242984	3.81056
0.00255105	4.00048
0.00267544	4.19539
0.00280304	4.39534
0.00293387	4.60034
0.00306795	4.81044
0.0032053	5.02566
0.00334595	5.24604
0.00348991	5.47162
0.0036372	5.7025
0.00378785	5.93885
0.00394187	6.18049
0.00409929	6.42747
0.00426013	6.67981
0.00442441	6.93754
0.00459215	7.2007
0.00476336	7.46933
0.00493809	7.74344
0.00511633	8.02309
0.00529812	8.30823
0.00548347	8.59885
0.00567241	8.89509
0.00586495	9.19698
0.00606113	9.50457
0.00626095	9.81787
0.00646444	10.1369
0.00667162	10.4618
0.00688251	10.7924
0.00709714	11.0443
0.00731552	11.2979
0.00753767	11.5559
0.00776362	11.8182
0.00799338	12.0851
0.00822699	12.3563
0.00846445	12.6321
0.00870579	12.7528
0.00895102	12.7816
0.00920019	12.8108
0.00945329	12.8405
0.00971035	12.8706
0.0099714	12.9012
0.0102365	12.9323
0.0105055	12.9633
0.0107787	12.9946
0.0110559	13.0265
0.0113371	13.0587
0.0116225	13.0915
0.0119121	13.1247
0.0122057	13.1579
0.0125036	13.1915
0.0128056	13.2255
0.0131119	13.2599
0.0134224	13.2949
0.0137371	13.3303
0.0140561	13.3656
0.0143795	13.4013
0.0147071	13.4376
0.0150391	13.4743
0.0153754	13.5115
0.0157161	13.5487
0.0160613	13.5861
0.0164108	13.6241
0.0167648	13.6626
0.0171233	13.7015
0.0174862	13.7404
0.0178537	13.7796
0.0182257	13.8193
0.0186022	13.8595
0.0189833	13.9001
0.019369	13.9405
0.0197593	13.9814
0.0201543	14.0228
0.0205539	14.0647
0.0209581	14.1065
0.0213671	14.1487
0.0217808	14.1913
0.0221992	14.2344


==> TEB75-10-experiment.txt <==
0	0.0516926
1.41829E-005	0.133492
2.89107E-005	0.172314
0.000044185	0.253374
6.00073E-005	0.302429
7.63791E-005	0.327149
9.33019E-005	0.364202
0.000110777	0.397704
0.000128807	0.568721
0.000147392	0.637122
0.000166534	0.771718
0.000186235	0.867271
0.000206497	0.957256
0.00022732	0.988973
0.000248706	1.07049
0.000270657	1.11124
0.000293175	1.1515
0.00031626	1.16323
0.000339915	1.2346
0.000364141	1.2257
0.000388939	1.32884
0.000414312	1.41554
0.000440259	1.48145
0.000466784	1.5049
0.000493888	1.47544
0.000521571	1.46673
0.000549837	2.63134
0.000578685	2.60067
0.000608118	2.57861
0.000638138	2.60764
0.000668745	2.64034
0.000699942	2.77493
0.000731729	2.77664
0.000764109	2.79412
0.000797082	2.89943
0.000830652	2.92444
0.000864818	2.99487
0.000899582	3.12371
0.000934947	3.15342
0.000970913	3.23413
0.00100748	3.35555
0.00104466	3.40935
0.00108244	3.38418
0.00112082	3.38828
0.00115982	3.42277
0.00119943	3.48785
0.00123965	3.554
0.00128048	3.59351
0.00132193	3.6333
0.001364	3.65858
0.00140668	3.71132
0.00144999	3.76117
0.00149391	3.85906
0.00153846	3.91314
0.00158363	3.94457
0.00162943	4.00862
0.00167586	4.08967
0.00172292	4.1741
0.0017706	4.23854
0.00181892	4.26565
0.00186787	4.32373
0.00191746	4.3502
0.00196769	4.40791
0.00201855	4.3963
0.00207005	4.38611
0.0021222	5.37562
0.00217498	5.34599
0.00222841	5.31004
0.00228249	5.40091
0.00233721	5.4469
0.00239259	5.44619
0.00244861	5.55127
0.00250529	5.63876
0.00256262	5.64175
0.0026206	5.73501
0.00267925	5.7879
0.00273855	5.94873
0.00279851	5.99629
0.00285913	6.10343
0.00292041	6.14161
0.00298236	6.23581
0.00304497	6.26334
0.00310825	6.38218
0.0031722	6.43109
0.00323682	6.55231
0.00330212	6.64502
0.00336808	6.71373
0.00343472	6.81787
0.00350204	6.90034
0.00357004	6.96239
0.00363871	7.04865
0.00370807	7.07005
0.00377811	7.07408
0.00384883	7.10962
0.00392024	7.13225
0.00399233	7.12663
0.00406512	7.12419
0.0041386	7.07758
0.00421276	7.09143
0.00428762	7.09848
0.00436318	8.08043
0.00443943	8.0032
0.00451638	7.98912
0.00459403	7.94897
0.00467238	7.95678
0.00475143	7.93816
0.00483119	7.93589
0.00491165	7.91787
0.00499282	7.93786
0.0050747	7.93422


==> TEB75-10-simulation.txt <==
0	1.2988E-013
1.41829E-005	0.0284407
2.89107E-005	0.0579741
0.000044185	0.0886033
6.00073E-005	0.120331
7.63791E-005	0.153161
9.33019E-005	0.187097
0.000110777	0.22214
0.000128807	0.258294
0.000147392	0.295562
0.000166534	0.333948
0.000186235	0.373454
0.000206497	0.414084
0.00022732	0.45584
0.000248706	0.498726
0.000270657	0.542744
0.000293175	0.587898
0.00031626	0.634191
0.000339915	0.681723
0.000364141	0.7305
0.000388939	0.780431
0.000414312	0.831517
0.000440259	0.883762
0.000466784	0.937169
0.000493888	0.99174
0.000521571	1.04748
0.000549837	1.10439
0.000578685	1.16243
0.000608118	1.22145
0.000638138	1.28165
0.000668745	1.34303
0.000699942	1.40558
0.000731729	1.46933
0.000764109	1.53426
0.000797082	1.60038
0.000830652	1.66769
0.000864818	1.73621
0.000899582	1.80592
0.000934947	1.87684
0.000970913	1.94901
0.00100748	2.02241
0.00104466	2.09702
0.00108244	2.17285
0.00112082	2.2499
0.00115982	2.32817
0.00119943	2.40766
0.00123965	2.48839
0.00128048	2.57034
0.00132193	2.65354
0.001364	2.73797
0.00140668	2.82364
0.00144999	2.91055
0.00149391	2.99872
0.00153846	3.08818
0.00158363	3.1789
0.00162943	3.27088
0.00167586	3.36412
0.00172292	3.45863
0.0017706	3.5544
0.00181892	3.65143
0.00186787	3.74975
0.00191746	3.84933
0.00196769	3.9502
0.00201855	4.05235
0.00207005	4.15578
0.0021222	4.2605
0.00217498	4.36652
0.00222841	4.47382
0.00228249	4.58243
0.00233721	4.69232
0.00239259	4.80348
0.00244861	4.91595
0.00250529	5.02973
0.00256262	5.14482
0.0026206	5.26122
0.00267925	5.37895
0.00273855	5.49799
0.00279851	5.61836
0.00285913	5.74006
0.00292041	5.86308
0.00298236	5.98744
0.00304497	6.11314
0.00310825	6.24018
0.0031722	6.36856
0.00323682	6.49828
0.00330212	6.62936
0.00336808	6.76178
0.00343472	6.89557
0.00350204	7.03071
0.00357004	7.16721
0.00363871	7.30509
0.00370807	7.44434
0.00377811	7.58496
0.00384883	7.72695
0.00392024	7.87032
0.00399233	8.01507
0.00406512	8.16121
0.0041386	8.30873
0.00421276	8.45764
0.00428762	8.60794
0.00436318	8.75963
0.00443943	8.91273
0.00451638	9.06722
0.00459403	9.22312
0.00467238	9.38043
0.00475143	9.53915
0.00483119	9.69928
0.00491165	9.86083
0.00499282	10.0238
0.0050747	10.1882


==> TEB75-30-experiment-smooth.txt <==
0	0.05
0.00005	0.3743104318
0.0001	0.6869419787
0.00015	0.9882695242
0.0002	1.2786593827
0.00025	1.5584694126
0.0003	1.8280491284
0.00035	2.0877398131
0.0004	2.3378746312
0.00045	2.5787787409
0.0005	2.8107694063
0.00055	3.0341561104
0.0006	3.2492406676
0.00065	3.4563173356
0.0007	3.6556729287
0.00075	3.8475869295
0.0008	4.0323316021
0.00085	4.2101721041
0.0009	4.3813665995
0.00095	4.5461663709
0.001	4.704815932
0.00105	4.8575531404
0.0011	5.0046093096
0.00115	5.146209322
0.0012	5.2825717412
0.00125	5.4139089244
0.0013	5.5404271351
0.00135	5.6623266553
0.0014	5.7798018984
0.00145	5.8930415213
0.0015	6.0022285373
0.00155	6.1075404281
0.0016	6.2091492568
0.00165	6.3072217802
0.0017	6.4019195611
0.00175	6.4933990811
0.0018	6.581811853
0.00185	6.6673045332
0.0019	6.7500190343
0.00195	6.8300926377
0.002	6.9076581057
0.00205	6.9828437946
0.0021	7.0557737666
0.00215	7.1265679028
0.0022	7.1953420153
0.00225	7.2622079599
0.0023	7.3272737486
0.00235	7.3906436621
0.0024	7.4524183622
0.00245	7.5126950045
0.0025	7.5715673506
0.00255	7.6291258809
0.0026	7.6854579068
0.00265	7.7406476835
0.0027	7.7947765223
0.00275	7.8479229032
0.0028	7.9001625875
0.00285	7.9515687297
0.0029	8.002211991
0.00295	8.052160651
0.003	8.1014807204
0.00305	8.1502360536
0.0031	8.1984884613
0.00315	8.2462978227
0.0032	8.2937221982
0.00325	8.3408179419
0.0033	8.3876398138
0.00335	8.434241093
0.0034	8.4806736893
0.00345	8.5269882564
0.0035	8.5732343041
0.00355	8.6194603109
0.0036	8.6657138364
0.00365	8.7120416337
0.0037	8.7584897622
0.00375	8.8051036999
0.0038	8.8519284561
0.00385	8.8990086834
0.0039	8.9463887909
0.00395	8.9941130561
0.004	9.0422257376
0.00405	9.090771188
0.0041	9.1397939656
0.00415	9.1893389475
0.0042	9.239451442
0.00425	9.290177301
0.0043	9.3415630326
0.00435	9.3936559133
0.0044	9.4465041009



==> TEB75-30-experiment.txt <==
0	0.305481
8.32752E-007	0.404814
1.85212E-006	0.457249
3.06385E-006	0.499318
4.47372E-006	0.563254
6.08747E-006	0.624548
7.91088E-006	0.656092
9.94968E-006	0.725396
1.22097E-005	0.761406
1.46966E-005	0.846348
1.74161E-005	0.914416
2.03742E-005	0.953077
2.35764E-005	1.04701
2.70285E-005	1.07595
3.07364E-005	1.0933
3.47058E-005	1.14705
3.89424E-005	1.18922
0.000043452	1.2523
4.82403E-005	1.23043
5.33132E-005	2.72157
5.86763E-005	2.68489
6.43355E-005	2.62771
7.02964E-005	2.64152
7.65649E-005	2.59339
8.31467E-005	2.56304
9.00475E-005	2.56955
9.72732E-005	2.57909
0.000104829	2.63291
0.000112722	2.694
0.000120957	2.81283
0.000129539	2.82129
0.000138475	2.89352
0.000147771	2.94451
0.000157431	2.97753
0.000167463	2.97839
0.000177871	3.00429
0.000188662	3.00357
0.000199841	3.02333
0.000211413	3.02436
0.000223386	3.02512
0.000235763	3.075
0.000248552	3.14481
0.000261758	3.25642
0.000275387	3.40717
0.000289444	3.45264
0.000303935	3.49247
0.000318867	3.57346
0.000334244	3.61331
0.000350073	3.75104
0.000366359	3.87166
0.000383107	3.959
0.000400325	4.02418
0.000418017	4.14359
0.00043619	4.22025
0.000454849	4.24795
0.000473999	4.35317
0.000493647	4.42788
0.000513798	4.47294
0.000534459	4.55098
0.000555634	4.59198
0.00057733	4.66503
0.000599552	4.72831
0.000622307	4.76528
0.000645599	4.83699
0.000669435	4.85264
0.000693821	4.84925
0.000718761	6.32055
0.000744263	6.23146
0.000770331	6.17328
0.000796971	6.10079
0.00082419	6.10397
0.000851993	6.13355
0.000880385	6.09937
0.000909373	6.19586
0.000938962	6.23237
0.000969158	6.32046
0.000999967	6.34171
0.00103139	6.47153
0.00106345	6.51919
0.00109613	6.57288
0.00112945	6.61218
0.0011634	6.60211
0.00119801	6.63458
0.00123327	6.66096
0.00126919	6.68873
0.00130577	6.71956
0.00134302	6.75133
0.00138095	6.8196
0.00141957	6.84898
0.00145886	6.87843
0.00149886	6.94001
0.00153955	6.98308
0.00158094	7.04299
0.00162305	7.02419
0.00166587	7.10471
0.00170942	7.16012
0.00175369	7.20394
0.0017987	7.22254
0.00184445	7.30714
0.00189094	7.32404
0.00193818	7.38243
0.00198618	7.44079
0.00203494	7.52975
0.00208447	7.50679
0.00213477	7.55348
0.00218586	7.65757
0.00223773	7.63106
0.00229039	7.63904
0.00234385	8.94631
0.00239811	8.82962
0.00245317	8.80896
0.00250906	8.72627
0.00256576	8.68504
0.00262329	8.68632
0.00268165	8.71597
0.00274085	8.7218
0.00280089	8.75505
0.00286178	8.73734
0.00292352	8.71841
0.00298613	8.71597
0.0030496	8.69165


==> TEB75-30-simulation.txt <==
0	2.22366E-012
8.32752E-007	0.00476749
1.85212E-006	0.0106033
3.06385E-006	0.0175405
4.47372E-006	0.025612
6.08747E-006	0.0348507
7.91088E-006	0.0452896
9.94968E-006	0.0569617
1.22097E-005	0.0699
1.46966E-005	0.0841375
1.74161E-005	0.099707
2.03742E-005	0.116642
2.35764E-005	0.134974
2.70285E-005	0.154738
3.07364E-005	0.175965
3.47058E-005	0.19869
3.89424E-005	0.222944
0.000043452	0.248762
4.82403E-005	0.276175
5.33132E-005	0.305217
5.86763E-005	0.335921
6.43355E-005	0.368319
7.02964E-005	0.402445
7.65649E-005	0.438332
8.31467E-005	0.476013
9.00475E-005	0.51552
9.72732E-005	0.556887
0.000104829	0.600146
0.000112722	0.645331
0.000120957	0.692474
0.000129539	0.741609
0.000138475	0.792768
0.000147771	0.845985
0.000157431	0.901292
0.000167463	0.958723
0.000177871	1.01831
0.000188662	1.08009
0.000199841	1.14408
0.000211413	1.21034
0.000223386	1.27888
0.000235763	1.34974
0.000248552	1.42296
0.000261758	1.49857
0.000275387	1.57659
0.000289444	1.65707
0.000303935	1.74003
0.000318867	1.82551
0.000334244	1.91355
0.000350073	2.00417
0.000366359	2.0974
0.000383107	2.19329
0.000400325	2.29186
0.000418017	2.39315
0.00043619	2.49719
0.000454849	2.60401
0.000473999	2.71364
0.000493647	2.82613
0.000513798	2.9415
0.000534459	3.05978
0.000555634	3.18101
0.00057733	3.30522
0.000599552	3.43244
0.000622307	3.56271
0.000645599	3.69606
0.000669435	3.83252
0.000693821	3.97212
0.000718761	4.11491
0.000744263	4.2609
0.000770331	4.41014
0.000796971	4.56266
0.00082419	4.71849
0.000851993	4.87766
0.000880385	5.04028
0.000909373	5.20656
0.000938962	5.37629
0.000969158	5.5495
0.000999967	5.72622
0.00103139	5.9065
0.00106345	6.09035
0.00109613	6.27782
0.00112945	6.46894
0.0011634	6.66373
0.00119801	6.86224
0.00123327	7.06449
0.00126919	7.27053
0.00130577	7.48037
0.00134302	7.69407
0.00138095	7.91164
0.00141957	7.95843
0.00145886	7.97933
0.00149886	8.0006
0.00153955	8.02224
0.00158094	8.04425
0.00162305	8.06665
0.00166587	8.08942
0.00170942	8.11258
0.00175369	8.13613
0.0017987	8.16006
0.00184445	8.18439
0.00189094	8.20912
0.00193818	8.23424
0.00198618	8.25977
0.00203494	8.2857
0.00208447	8.30749
0.00213477	8.32406
0.00218586	8.34089
0.00223773	8.35798
0.00229039	8.37533
0.00234385	8.39294
0.00239811	8.41081
0.00245317	8.42896
0.00250906	8.44737
0.00256576	8.46605
0.00262329	8.485
0.00268165	8.50422
0.00274085	8.52373
0.00280089	8.5435
0.00286178	8.56356
0.00292352	8.5839
0.00298613	8.60453
0.0030496	8.62544
0.003086	8.64E+000
0.004462	9.07E+000



==> density-experiment-55-2.txt <==
0  0.949
5  1.653
10 1.757
30 1.957
45 2.009
60 2.056
80 2.081


==> density-experiment-75.txt <==
0  0.922
5  1.730
10 1.865
30 2.011
45 2.085
60 2.102
80 2.148



==> density-simulations-55-2.txt <==
5  1.611
10 1.738
30 2.007
45 2.071
60 2.089
80 2.130





==> density-simulations-75.txt <==
5  1.746
10 1.858
30 2.077
45 2.148
60 2.159
80 2.295




